Efficient Cross-Shard Transaction Execution in Sharded Blockchains

Sharding is a promising blockchain scaling solution. But it currently suffers from high latency and low throughput when it comes to cross-shard transactions, i.e., transactions that require coordination from multiple shards. The root cause of these limitations arise from the use of the classic two-phase commit protocol, which involves locking assets for extended periods of time. This paper presents Rivet, a new paradigm for blockchain sharding that achieves lower latency and higher throughput for cross-shard transactions. Rivet has a single reference shard running consensus, and multiple worker shards maintaining disjoint states and processing a subset of transactions in the system. Rivet obviates the need for consensus within each worker shard, and as a result, tolerates more failures within a shard and lowers communication overhead. We prove the correctness and security of Rivet. We also propose a more realistic framework for evaluating sharded blockchains by creating a benchmark based on real Ethereum transactions. An evaluation of our prototype implementation of Rivet and the baseline two-phase commit, atop 50+ AWS EC2 instances, using our evaluation framework demonstrates the latency and throughput improvements for cross-shard transactions.

==> data/addFreq.csv <==
rank,stop,rtop,ctop
1,5.28,32.42,3.95
2,5.08,3.59,3.51
3,4.98,1.69,3.48
4,4.89,1.43,3.48
5,2.75,1.24,1.65


==> data/cDataFreq.csv <==
keysize,mean,s1,s2,s3,s4,s5,s6
32,0,0,0,0,0,0,0
64,0.88,0.91,0.88,0.94,0.81,0.85,0.67
96,0.95,0.97,0.95,0.98,0.88,0.91,0.9
128,0.98,0.99,0.98,0.99,0.97,0.96,0.99
160,0.99,0.99,0.99,1.0,0.99,0.98,0.99
192,0.99,1.0,0.99,1.0,0.99,0.99,1.0
224,1.0,1.0,1.0,1.0,0.99,1.0,1.0
256,1.0,1.0,1.0,1.0,1.0,1.0,1.0
288,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/ctxFrac.csv <==
shard_num,avg_val,cfi,range1,range2,range3,range4,range5,min,max,desired_load
2,3.59,2.65,0.0,2.89,5.65,2.39,7.02,0.0,7.02,33.33
3,7.47,5.28,1.39,6.36,8.44,4.91,16.25,1.39,16.25,25.0
4,7.13,4.15,1.51,6.38,11.31,4.79,11.68,1.51,11.68,20.0
5,9.85,4.33,4.17,9.01,15.32,7.26,13.47,4.17,15.32,16.67
6,11.7,5.62,3.59,12.54,13.86,9.0,19.5,3.59,19.5,14.29
7,15.17,6.4,8.81,9.93,20.99,12.5,23.61,8.81,23.61,12.5
8,16.45,6.84,7.76,14.86,25.03,12.15,22.44,7.76,25.03,11.11
9,15.59,7.02,7.18,12.35,20.24,12.38,25.79,7.18,25.79,10.0
10,15.85,7.92,4.87,13.17,21.1,13.53,26.59,4.87,26.59,9.09
11,19.7,6.95,15.3,14.15,27.92,13.73,27.39,13.73,27.92,8.33
12,18.27,8.34,7.18,15.11,25.62,14.78,28.63,7.18,28.63,7.69
13,22.04,5.77,18.66,17.25,27.74,17.09,29.48,17.09,29.48,7.14
14,20.85,7.34,14.37,15.97,26.38,15.9,31.62,14.37,31.62,6.67
15,22.66,6.52,16.57,18.52,28.18,18.25,31.77,16.57,31.77,6.25
16,22.44,6.33,15.99,17.94,28.01,19.27,31.0,15.99,31.0,5.88
17,23.18,6.62,16.92,17.88,30.31,19.69,31.1,16.92,31.1,5.56
18,20.59,10.42,5.33,16.85,30.43,18.41,31.94,5.33,31.94,5.26
19,23.5,7.13,13.79,21.02,31.3,20.57,30.83,13.79,31.3,5.0
20,22.02,9.48,7.65,18.87,27.31,21.95,34.33,7.65,34.33,4.76
21,25.72,11.94,10.54,20.86,33.21,21.06,42.92,10.54,42.92,4.55
22,21.25,10.95,5.33,18.22,28.42,18.64,35.63,5.33,35.63,4.35
23,23.18,9.56,10.78,18.55,30.27,20.16,36.13,10.78,36.13,4.17
24,24.72,7.25,17.27,19.36,29.44,21.98,35.55,17.27,35.55,4.0
25,25.5,9.2,15.06,19.73,37.36,21.33,34.0,15.06,37.36,3.85
26,24.85,9.03,16.22,19.73,33.69,18.12,36.47,16.22,36.47,3.7
27,25.41,8.4,15.41,20.14,32.87,22.36,36.28,15.41,36.28,3.57
28,26.81,6.8,18.54,21.71,33.81,25.53,34.45,18.54,34.45,3.45
29,26.1,7.18,17.15,23.49,34.23,21.99,33.66,17.15,34.23,3.33
30,26.77,8.79,15.99,23.69,37.12,21.41,35.65,15.99,37.12,3.23
31,27.98,8.14,18.77,23.52,35.6,23.55,38.44,18.77,38.44,3.12
32,27.07,8.22,16.45,24.47,35.0,22.61,36.81,16.45,36.81,3.03
33,27.68,10.48,17.27,23.16,34.41,20.03,43.5,17.27,43.5,2.94
34,27.87,7.11,19.93,24.72,36.44,23.09,35.15,19.93,36.44,2.86
35,26.78,9.18,17.61,20.57,35.52,21.42,38.76,17.61,38.76,2.78
36,25.9,9.9,15.18,19.37,34.81,21.15,39.0,15.18,39.0,2.7
37,26.82,10.8,14.83,19.66,39.09,21.78,38.76,14.83,39.09,2.63
38,26.7,12.14,14.37,19.66,38.91,18.62,41.96,14.37,41.96,2.56
39,28.27,10.84,15.99,20.18,41.4,24.73,39.05,15.99,41.4,2.5
40,26.64,9.3,15.18,20.95,33.92,23.97,39.17,15.18,39.17,2.44
41,26.17,11.21,14.6,19.92,39.14,18.61,38.6,14.6,39.14,2.38
42,28.11,9.24,16.11,23.66,37.68,24.62,38.49,16.11,38.49,2.33
43,28.09,10.09,14.72,24.19,38.77,23.68,39.07,14.72,39.07,2.27
44,28.17,9.83,17.61,23.27,37.51,21.62,40.81,17.61,40.81,2.22
45,29.21,10.02,15.18,24.85,39.08,26.67,40.27,15.18,40.27,2.17
46,28.93,10.52,15.18,25.6,39.98,23.39,40.52,15.18,40.52,2.13
47,28.76,9.11,16.11,25.33,36.85,25.84,39.7,16.11,39.7,2.08
48,29.34,9.02,17.61,24.55,37.9,26.51,40.13,17.61,40.13,2.04
49,29.48,10.18,15.53,25.04,40.05,26.34,40.44,15.53,40.44,2.0
50,29.47,11.5,13.44,24.57,42.26,26.32,40.77,13.44,42.26,1.96
51,30.29,10.45,16.8,25.38,42.06,26.06,41.15,16.8,42.06,1.92
52,30.0,10.88,15.41,25.53,42.44,25.84,40.77,15.41,42.44,1.89
53,30.29,11.04,15.87,25.3,42.31,25.89,42.1,15.87,42.31,1.85
54,29.82,10.91,15.06,25.17,42.84,26.13,39.89,15.06,42.84,1.82
55,31.38,10.64,18.66,25.83,44.14,26.17,42.12,18.66,44.14,1.79
56,30.58,11.51,15.18,26.12,45.36,26.25,39.97,15.18,45.36,1.75
57,30.75,10.38,17.96,25.73,43.4,25.82,40.83,17.96,43.4,1.72
58,31.19,12.33,14.83,25.26,43.29,27.12,45.45,14.83,45.45,1.69
59,30.98,10.43,18.66,24.96,42.61,26.19,42.48,18.66,42.61,1.67
60,30.51,11.27,15.64,24.88,41.82,26.84,43.36,15.64,43.36,1.64
61,30.13,12.01,13.21,25.64,43.47,26.47,41.84,13.21,43.47,1.61
62,30.17,10.61,16.45,25.28,42.87,25.9,40.36,16.45,42.87,1.59
63,30.65,10.64,17.84,25.18,43.16,25.43,41.64,17.84,43.16,1.56
64,30.62,11.12,16.45,26.08,44.95,25.49,40.14,16.45,44.95,1.54
65,30.52,10.78,18.66,22.43,41.65,26.49,43.37,18.66,43.37,1.52
66,29.36,11.9,11.82,26.25,41.51,25.8,41.44,11.82,41.51,1.49
67,30.52,10.46,17.38,25.45,41.73,25.86,42.16,17.38,42.16,1.47
68,30.24,11.41,14.72,25.76,44.48,26.32,39.93,14.72,44.48,1.45
69,30.13,11.83,14.83,24.89,41.18,25.2,44.54,14.83,44.54,1.43
70,30.88,11.98,15.76,24.87,43.98,25.86,43.92,15.76,43.98,1.41
71,31.47,11.63,16.8,24.96,43.17,27.36,45.04,16.8,45.04,1.39
72,29.49,12.85,17.15,22.83,45.17,19.36,42.95,17.15,45.17,1.37
73,30.8,14.32,10.78,24.85,45.34,26.76,46.26,10.78,46.26,1.35
74,32.28,12.6,16.34,25.95,44.56,27.17,47.38,16.34,47.38,1.33
75,31.48,12.26,15.41,25.88,44.28,26.74,45.1,15.41,45.1,1.32


==> data/dataFreq.csv <==
keysize,mean,cfi,med,min,max,s1,s2,s3,s4,s5,s6
0,4112.3,2817.9,3456.0,7945,1097,4344,7945,6563,2568,2157,1097
1,325.0,190.5,270.5,659,136,294,659,247,237,136,377
2,160.5,69.4,144.0,255,97,97,226,97,255,140,148
3,45.0,27.0,58.0,65,6,19,59,64,65,57,6
4,16.5,19.5,14.0,51,0,19,51,0,13,15,1
5,16.5,25.5,7.0,64,0,2,64,0,11,19,3
6,5.2,7.1,3.5,18,0,6,2,0,18,5,0
7,0.8,0.8,1.0,2,0,1,1,0,2,0,1
8,0.8,1.7,0.0,4,0,1,4,0,0,0,0
9,0.3,0.5,0.0,1,0,1,0,0,0,0,1
10,0.0,0.0,0.0,0,0,0,0,0,0,0,0
11,0.3,0.5,0.0,1,0,1,1,0,0,0,0
12,0.0,0.0,0.0,0,0,0,0,0,0,0,0
13,0.2,0.4,0.0,1,0,0,0,0,0,0,1
14,0.0,0.0,0.0,0,0,0,0,0,0,0,0
15,0.5,0.9,0.0,2,0,0,0,0,1,0,2


==> data/keyFreq.csv <==
rank,ktop
0,1.8
1,1.62
2,1.43
3,1.42
4,0.71
5,0.62
6,0.54
7,0.39
8,0.38
9,0.27
10,0.26
11,0.26
12,0.25
13,0.24
14,0.24
15,0.23
16,0.23
17,0.21
18,0.2
19,0.19
20,0.19
21,0.19
22,0.19
23,0.19
24,0.17
25,0.17
26,0.17
27,0.14
28,0.14
29,0.13
30,0.13
31,0.13
32,0.13
33,0.13
34,0.12
35,0.12
36,0.11
37,0.11
38,0.11
39,0.1
40,0.1
41,0.09
42,0.09
43,0.09
44,0.09
45,0.08
46,0.08
47,0.08
48,0.08
49,0.08


==> data/rcBlockUtil.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min,s4mean,s4cfi,s4med,s4max,s4min
100,0.79,0.05,0.82,1.42,0.36,0.77,0.04,0.82,0.94,0.36,0.77,0.04,0.82,0.96,0.27
200,0.76,0.04,0.77,1.46,0.4,0.76,0.03,0.78,0.92,0.4,0.76,0.03,0.78,0.94,0.4
400,0.72,0.03,0.73,0.84,0.5,0.72,0.03,0.73,0.84,0.5,0.72,0.03,0.72,0.84,0.5


==> data/rcCtxLatency.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min
100,5.0,0.0,4.0,7,2,6.9,0.0,7.0,7,2
200,6.1,0.0,7.0,7,2,5.9,0.0,7.0,7,2
300,6.9,0.0,7.0,7,2,6.9,0.0,7.0,7,2


==> data/rcIntTput.csv <==
load,s2mean,s3mean
100,0.994,0.998
200,0.989,0.983
300,0.971,0.99


==> data/rcintLatency.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min
100,5.4,0.5,6.0,110,1
200,5.6,0.2,6.0,30,1
300,6.2,0.3,8.0,50,3


==> data/rcoutRate.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min,s4mean,s4cfi,s4med,s4max,s4min
100,0.8,0.03,0.8,0.99,0.53,0.8,0.03,0.8,0.99,0.53
200,0.77,0.03,0.76,1.05,0.52,0.77,0.03,0.76,1.05,0.52
300,0.73,0.02,0.74,0.97,0.54,0.72,0.02,0.72,0.97,0.54


==> data/rcpCtxLatency.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min
100,12.3,0.5,7.0,127,7
200,12.9,0.4,7.0,197,4
300,13.9,0.5,7.0,224,4


==> data/reorg.csv <==
ht,s2l100mean,s2l100med,s2l200mean,s2l200med,s2l400mean,s2l400med,s3l100mean,s3l100med,s3l200mean,s3l200med,s3l400mean,s3l400med,s4l100mean,s4l100med,s4l200mean,s4l200med,s4l400mean,s4l400med
1,0.1,0.1,0.11,0.1,0.16,0.17,0.06,0.01,0.02,0.01,0.14,0.16,0.12,0.12,0.02,0.01,0.06,0.06
2,0.0,0.0,0.0,0.0,0.01,0.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.01,0.01,0.01,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data/rgData.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min,s4mean,s4cfi,s4med,s4max,s4min
100,0.89,0.04,0.9,0.95,0.85,0.95,0.08,0.99,0.99,0.79,0.9,0.07,0.9,0.97,0.82
200,0.88,0.02,0.89,0.91,0.84,0.98,0.02,0.99,1.0,0.95,0.98,0.02,0.99,1.0,0.95
400,0.84,0.04,0.84,0.9,0.81,0.88,0.06,0.86,0.99,0.85,0.94,0.03,0.95,0.97,0.89


==> data/shardLoad.csv <==
shard,dload,mean,cfi,p7,p8,p9,p10,p11
4,20.0,10.67,5.97,12.63,9.98,3.12,11.4,16.2
5,16.67,16.69,11.73,32.48,16.3,7.78,11.6,15.3
6,14.29,14.36,6.0,22.12,14.3,9.2,11.8,14.4
7,12.5,18.22,7.74,32.31,18,12.7,12,16.1,18.22
8,11.11,18.06,5.03,25.86,21,12.5,14.7,16.3,18
9,10.0,16.78,6.49,27.88,18.5,12.6,10,15.7,16
10,9.09,16.55,6.56,27.78,17.5,13.4,9,15.6,16


==> data/tpcBtBlockUtil.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min,s4mean,s4cfi,s4med,s4max,s4min
100,0.51,0.04,0.5,0.81,0.03,0.53,0.04,0.51,0.9,0.25,0.53,0.04,0.51,0.9,0.25
200,0.51,0.04,0.52,0.9,0.05,0.5,0.03,0.49,0.75,0.31,0.5,0.03,0.49,0.75,0.31
400,0.52,0.02,0.52,0.63,0.37,0.52,0.02,0.51,0.7,0.39,0.52,0.02,0.51,0.7,0.39


==> data/tpcBtCtxLatency.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min,s4mean,s4cfi,s4med,s4max,s4min
100,17.9,0.1,18.0,45,16,21.0,0.0,21.0,25,21,26.8,0.1,26.0,30,26
200,18.4,0.0,17.0,25,16,22.0,0.0,21.0,26,20,26.7,0.0,26.0,31,26
400,19.5,0.1,20.0,45,15,23.2,0.0,25.0,26,20,28.2,0.0,27.0,31,25


==> data/tpcCtxLatency.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min
100,16.1,0.1,15.0,20,14,21.0,0.1,20.0,25,20
200,15.8,0.0,15.0,20,14,20.8,0.0,20.0,25,20
300,16.7,0.1,16.0,43,14,20.7,0.0,20.0,26,20


==> data/tpcFtxLatency.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min
100,3.0,0.2,1.5,28.5,0.0
200,3.0,0.1,2.5,23.5,0.0
300,3.5,0.1,4.5,17.5,0.0


==> data/tpcIntTput.csv <==
load,s2mean,s3mean
100,0.975,0.965
200,0.972,0.963
300,0.964,0.957


==> data/tpcItxLatency.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min
100,0.9,0.0,0.5,28.5,0.0
200,0.9,0.0,0.5,23.5,0.0
300,1.0,0.0,0.5,17.5,0.0


==> data/tpcNBtBlockUtil.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min,s4mean,s4cfi,s4med,s4max,s4min
100,0.47,0.04,0.44,0.74,0.19,0.45,0.04,0.42,0.74,0.16,0.45,0.04,0.42,0.74,0.16
200,0.44,0.02,0.43,0.66,0.24,0.44,0.03,0.42,0.66,0.24,0.44,0.02,0.43,0.66,0.24
400,0.44,0.02,0.43,0.62,0.32,0.44,0.02,0.43,0.62,0.32,0.44,0.02,0.43,0.62,0.32


==> data/tpcNBtCtxLatency.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min,s4mean,s4cfi,s4med,s4max,s4min
100,18.7,0.1,19.0,32,15,21.6,0.1,21.0,25,21,26.6,0.1,26.0,30,26
200,17.2,0.1,16.0,21,15,23.7,0.0,24.0,25,21,26.9,0.0,26.0,31,26
400,19.7,0.0,20.0,20,19,22.2,0.0,22.0,26,20,29.5,0.0,30.0,30,26


==> data/tpcoutRate.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min,s4mean,s4cfi,s4med,s4max,s4min
100,0.61,0.04,0.62,0.86,0.4,0.61,0.04,0.63,0.86,0.38
200,0.59,0.03,0.58,0.94,0.3,0.59,0.04,0.58,0.94,0.28
300,0.56,0.04,0.53,0.84,0.32,0.54,0.03,0.51,0.81,0.34


==> data/tpcpCtxLatency.csv <==
load,s2mean,s2cfi,s2med,s2max,s2min,s3mean,s3cfi,s3med,s3max,s3min
100,11.5,0.7,7.0,237,6
200,12.6,0.6,7.0,297,6
300,14.0,0.6,7.0,340,3

